What's the Difference? Voice Design and Confirmation Bias in AI-Assisted Self-Diagnosis: Anthropomorphic vs. Machine-Like Voice Output

As symptom checkers based on artificial intelligence (AI) are becoming common entry points for health information, their influence on lay users' diagnostic decisions raises questions about trust and bias. Of particular concern is confirmation bias, the tendency to favour information that supports one's existing belief while discounting information that contradicts it. One of the central design choices for such systems is the style of voice: whether they should present themselves with a human-like (anthropomorphic) or a clearly machine-like (xenomorphic) voice. This study investigates whether the voice design of an AI symptom checker modulates confirmation bias in self-diagnosis. In a within-subjects online experiment (N = 81 participants, 648 trials), participants selected a diagnosis and rated their confidence, then heard an AI-generated recommendation that either confirmed or contradicted their initial choice, delivered by an anthropomorphic or a machine-like voice, before deciding again. We observed a strong, direction-dependent influence of the AI: participants revised their diagnosis in 45.7% of trials when the AI contradicted them versus 1.2% when it confirmed them (generalised linear mixed model, GLMM, p < .001); confidence rose under confirmation but barely moved under contradiction (robust linear mixed model, p < .001); and decisions took longer after contradiction (Gamma GLMM, p < .001). This effect did not differ between the two voices (no voice or interaction term was significant, smallest p = .282), even though a manipulation check confirmed the voices were perceived as markedly different. The findings suggest that the direction of an AI recommendation, rather than the anthropomorphism of its voice, drives confirmation-related bias in AI-assisted self-diagnosis.

==> generated/fig-confidence.dat <==
voice confirm refute confirm_elo confirm_ehi refute_elo refute_ehi
anthro 0.804811933781552 -0.183578590977936 0.164172517187175 0.164172517187175 0.164172517187175 0.164172517187175
machine 0.83392738799218 -0.19952002103209 0.164172517187175 0.164172517187175 0.164172517187175 0.164172517187175


==> generated/fig-manipulation.dat <==
item anthro machine sig
pleasantness 4.481481481 3.37037037 1
genderedness 6.333333333 3.469135802 1
competence 4.148148148 4.172839506 0
trust 3.925925926 3.567901235 1
humanness 4.012345679 2.197530864 1
warmth 3.938271605 2.888888889 1
intelligibility 6.024691358 5.654320988 1
naturalness 3.975308642 2.49382716 1


==> generated/fig-pick-change.dat <==
voice confirm refute confirm_elo confirm_ehi refute_elo refute_ehi
anthro 0.189304685925611 45.4891683331574 0.166427734417771 1.35843087050494 12.9255193670066 13.5633583371316
machine 0.593330883595495 41.7614113085341 0.441654904387466 1.69816562071615 12.4859113360798 13.6396872455455


==> generated/fig-rt.dat <==
voice confirm refute confirm_elo confirm_ehi refute_elo refute_ehi
anthro 2.59607838265647 4.52870800307231 0.361174141010493 0.419542082555315 0.628263578633472 0.729461052891582
machine 2.57130167604153 4.87562455537852 0.35702590335583 0.414592127599182 0.68278572609517 0.793974437786955

